Tension between implications from PREX-2 data and gravitational tidal response on dense matter equation of state

Recently an improved value of neutron skin thickness of $^{208}\text{Pb}$ was reported in Lead Radius EXperiment-2 (PREX-2) to be $R_{\text{skin}}=R_n - R_p=(0.283\pm 0.071)$ fm which corresponds to high estimations of nuclear symmetry energy ($E_{\text{sym}}$) and its slope ($L_{\text{sym}}$). The updated values of $E_{\text{sym}}$ and $L_{\text{sym}}$ commensurating to the neutron star observable estimations lie exterior to the astrophysical observed range. The higher values of $L_{\text{sym}}$ at $n_0$ deduced from recent PREX-2 data correlates to matter being easily deformable (yielding higher radius values) around intermediate matter densities leading to higher values of $\tilde{\Lambda}$ creating a tension between the terrestrial and astrophysical observations. In this study, we exploit this tension to constrain the $\Delta$-scalar meson coupling parameter space.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

